DeLighT: Deep and Light-weight Transformer

We introduce a deep and light-weight transformer, DeLighT, that delivers similar or better performance than standard transformer-based models with significantly fewer parameters. DeLighT more efficiently allocates parameters both (1) within each Transformer block using the DeLighT transformation, a deep and light-weight transformation, and (2) across blocks using block-wise scaling, which allows for shallower and narrower DeLighT blocks near the input and wider and deeper DeLighT blocks near the output. Overall, DeLighT networks are 2.5 to 4 times deeper than standard transformer models and yet have fewer parameters and operations. Experiments on benchmark machine translation and language modeling tasks show that DeLighT matches or improves the performance of baseline Transformers with 2 to 3 times fewer parameters on average. Our source code is available at: \url{https://github.com/sacmehta/delight}

==> tikz/depth_figure.tikz <==
\newcommand\lw{1mm}
\tikzset{>=triangle 45}


\newcommand{\drawTrapezoidFFN}[1]{
        \path[draw=black, fill=cyan!60, line width=\lw] (#1) -- ($(#1) + (6, 0)$) -- ($(#1) + (8, -2)$) -- ($(#1) + (-2, -2)$) -- (#1);
        
        \path[draw=black, fill=cyan!60, line width=\lw] ($(#1) + (-2, -4)$) -- ($(#1) + (8, -4)$)-- ($(#1) + (6, -6)$) -- ($(#1) + (0, -6)$) -- ($(#1) + (-2, -4)$);
        
        \draw[thick, ->, line width=\lw] ($(#1) + (3, -2)$) -- ($(#1) + (3, -4)$);
}

\newcommand{\drawTrapezoidReduce}[1]{
        \path[draw=black, fill=cyan!60, line width=\lw] (#1) -- ($(#1) + (6, 0)$) -- ($(#1) + (4, -2)$) -- ($(#1) + (2, -2)$) -- (#1);
}

\newcommand{\drawTrapezoidFlat}[1]{
        \path[draw=black, fill=cyan!60, line width=\lw] (#1) -- ($(#1) + (6, 0)$) -- ($(#1) + (6, -2)$) -- ($(#1) + (0, -2)$) -- (#1);
}

\definecolor{mygreen}{RGB}{51,160,44}

\newcommand{\transformerDepth}{
    \begin{tikzpicture}[block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\fontsize{35}{60}\selectfont}]

	
    \node (x) at (0, 1) {};
    
    %Keys
    \drawTrapezoidReduce{$(x) + (0.6, -1.6)$};
    \drawTrapezoidReduce{$(x) + (0.3, -1.8)$};
    \drawTrapezoidReduce{$(x) + (0, -2)$};
    \node [] at ($(x) + (3, -3)$) {\fontsize{35}{20}\selectfont Key};
    
    %Query
    \drawTrapezoidReduce{$(x) + (-6.4, -1.6)$};
    \drawTrapezoidReduce{$(x) + (-6.7, -1.8)$};
    \drawTrapezoidReduce{$(x) + (-7, -2)$};
    \node [] at ($(x) + (-4, -3)$) {\fontsize{35}{20}\selectfont Query};
    
     %Value
    \drawTrapezoidReduce{$(x) + (7.6, -1.6)$};
    \drawTrapezoidReduce{$(x) + (7.3, -1.8)$};
    \drawTrapezoidReduce{$(x) + (7, -2)$};
    \node [] at ($(x) + (10, -3)$) {\fontsize{35}{20}\selectfont Value};
    \node [] at ($(x) + (17, 0)$) {\scalebox{5}{\textcolor{red}{Depth}}};
    
    
    
    % draw attention blocks
    \node [block, draw, fill=white, minimum height=2cm, minimum width=6cm] at ($(x) + (3.6, -7.6)$) {};
    \node [block, draw, fill=white, minimum height=2cm, minimum width=6cm] at ($(x) + (3.3, -7.8)$) {};
    \node [block, draw, fill=white, minimum height=2cm, minimum width=6cm]  (attn1) at ($(x) + (3, -8)$) {\fontsize{35}{20}\selectfont Attention};
    
    % draw connections to K, Q, V
    \draw[thick, ->, line width=\lw] ($(x) + (3, 1)$) -- ($(x) + (3, -2)$);
    \draw[thick, ->, line width=\lw] ($(x) + (3, 0.25)$) -| ($(x) + (10, -2)$);
    \draw[thick, ->, line width=\lw] ($(x) + (3, 0.25)$) -| ($(x) + (-4, -2)$);
    
    % draw connections to Attention
    \draw[thick, ->, line width=\lw] ($(x) + (3, -4)$) -- (attn1);
    \draw[thick, ->, line width=\lw] ($(x) + (10, -4)$) |- (attn1);
    \draw[thick, ->, line width=\lw] ($(x) + (-4, -4)$) |- (attn1);
    
    % draw linear layer
    \node [block, draw, minimum height=2cm, minimum width=4cm] (concat) at ($(attn1) + (0, -3.5)$) {Concat};
    
    \drawTrapezoidFlat{$(concat) + (-3, -3)$};
    \node [] at ($(x) + (17, -3)$) {\scalebox{5}{\textcolor{red}{1}}};
    \node [] at ($(x) + (17, -15)$) {\scalebox{5}{\textcolor{red}{1}}};
    \node [] at ($(x) + (17, -24)$) {\scalebox{5}{\textcolor{red}{1}}};
    \node [] at ($(x) + (17, -28)$) {\scalebox{5}{\textcolor{red}{1}}};
    
    % draw add
    \node [block, draw, minimum height=2cm, minimum width=4cm] (add) at ($(concat) + (0, -8)$) {Add};
    
    % draw connections
    \draw[thick, ->, line width=\lw] (attn1) -- (concat);
    \draw[thick, ->, line width=\lw] (concat) -- ($(concat) + (0, -3)$);
    \draw[thick, ->, line width=\lw] ($(concat) + (0, -5)$) -- (add);
    \draw[thick, ->, line width=\lw] ($(x) + (3, 0.25)$) -- ($(x) + (14, 0.25)$) |- (add);
    
    
    
    % draw FFN
    \drawTrapezoidFFN{$(add) + (-3, -3)$};
    \node [block, draw, minimum height=2cm, minimum width=3cm] (add1) at ($(add) + (0, -12)$) {Add};
    %\node [block, draw, minimum height=2cm, minimum width=4cm, right=2cm of add1, fill=cyan] (add2) {};
    %\node [block, minimum height=2cm, minimum width=4cm, right=0.5cm of add2] (add3) {Linear};
    %\drawTrapezoidExpand{$(add) + (-3, -8)$};
    
    % draw connections
    \draw[thick, ->, line width=\lw] (add) -- ($(add) + (-5.5, 0)$) |- (add1);
    \draw[thick, ->, line width=\lw] (add) -- ($(add) + (0, -3)$);
    \draw[thick, ->, line width=\lw] ($(add) + (0, -9)$) -- ($(add) + (0, -11)$);
    \draw[thick, ->, line width=\lw] ($(add1) + (0, -1)$) -- ($(add1) + (0, -2.5)$);
    
    % draw box around 
    
    \draw [decorate,decoration={calligraphic brace,amplitude=25pt,raise=8pt, mirror},yshift=0pt, line width=2*\lw]
($(x)+(-8, 0)$) -- ($(x)+(-8, -19.4)$) node [black,midway,xshift=-2cm, rotate=90] {\fontsize{35}{20}\selectfont {\bf Multi-head Attention}};

    \draw [decorate,decoration={calligraphic brace,amplitude=25pt,raise=8pt, mirror},yshift=0pt, line width=2*\lw]
($(x)+(-8, -19.7)$) -- ($(x)+(-8, -33)$) node [black,midway,xshift=-2cm, rotate=90] {\fontsize{35}{20}\selectfont {\bf Feed Forward Network (FFN)}};
    
    \end{tikzpicture}
}

\newcommand{\drawDextra}[1]{
        \path[draw=black, fill=green!40, line width=\lw] (#1) -- ($(#1) + (6, 0)$) -- ($(#1) + (8, -2)$) -- ($(#1) + (5, -4)$) -- ($(#1) + (1, -4)$) -- ($(#1) + (-2, -2)$) -- (#1);
        \node [] (add1) at ($(#1) + (3, -2)$) {\fontsize{35}{20}\selectfont \dextra};
}

\newcommand{\drawTrapezoidFlatA}[1]{
        \path[draw=black, fill=cyan!60, line width=\lw] (#1) -- ($(#1) + (4, 0)$) -- ($(#1) + (4, -2)$) -- ($(#1) + (0, -2)$) -- (#1);
}

\newcommand{\drawProj}[1]{
        \path[draw=black, fill=cyan!60, line width=\lw] (#1) -- ($(#1) + (4, 0)$) -- ($(#1) + (6, -2)$) -- ($(#1) + (-2, -2)$) -- (#1);
}

\newcommand{\drawLightFFN}[1]{
        \path[draw=black, fill=cyan!60, line width=\lw] (#1) -- ($(#1) + (6, 0)$) -- ($(#1) + (4, -2)$) -- ($(#1) + (2, -2)$) -- (#1);
        
        \path[draw=black, fill=cyan!60, line width=\lw] ($(#1) + (2, -4)$) -- ($(#1) + (4, -4)$)-- ($(#1) + (6, -6)$) -- ($(#1) + (0, -6)$) -- ($(#1) + (2, -4)$);
        
        \draw[thick, ->, line width=\lw] ($(#1) + (3, -2)$) -- ($(#1) + (3, -4)$);
}


\newcommand{\redefineDepth}{
    \begin{tikzpicture}[block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\fontsize{35}{60}\selectfont}]

    \node (x) at (0, 1) {};
    
    \drawDextra{$(x) + (0, -2)$};
    
    %Keys
    \drawTrapezoidFlatA{$(x) + (1, -9)$};
    \node [] at ($(x) + (3, -10)$) {\fontsize{35}{20}\selectfont Key};
    
    %Query
    \drawTrapezoidFlatA{$(x) + (-5.6, -9)$};
    \node [] at ($(x) + (-3.5, -10)$) {\fontsize{35}{20}\selectfont Query};
    
     %Value
    \drawTrapezoidFlatA{$(x) + (7.6, -9)$};
    \node [] at ($(x) + (9.5, -10)$) {\fontsize{35}{20}\selectfont Value};
    
    % draw attention
    \node [block, draw, fill=white, minimum height=2cm, minimum width=6cm]  (attn1) at ($(x) + (3, -15)$) {\fontsize{35}{20}\selectfont Attention};
    
    \drawProj{$(attn1) + (-2, -3)$};
    
    % draw add
    \node [block, draw, minimum height=2cm, minimum width=4cm] (add) at ($(attn1) + (0, -8)$) {Add};
    
    %draw light FFN
    \drawLightFFN{$(attn1) + (-3, -11)$};
    
    \node [block, draw, minimum height=2cm, minimum width=4cm] (add1) at ($(attn1) + (0, -20)$) {Add};

    
    % draw connections
    \draw[thick, ->, line width=\lw] ($(x) + (3, 0)$) -- ($(x) + (3, -2)$);
    
    \draw[thick, ->, line width=\lw] ($(x) + (3, -6)$) -- ($(x) + (3, -9)$);
    \draw[thick, ->, line width=\lw] ($(x) + (3, -7)$) -| ($(x) + (9.6, -9)$);
    \draw[thick, ->, line width=\lw] ($(x) + (3, -7)$) -| ($(x) + (-3.6, -9)$);
    
    \draw[thick, ->, line width=\lw] ($(x) + (3, -11)$) -- (attn1);
    \draw[thick, ->, line width=\lw] ($(x) + (9.6, -11)$) |- (attn1);
    \draw[thick, ->, line width=\lw] ($(x) + (-3.6, -11)$) |- (attn1);
    
    \draw[thick, ->, line width=\lw] (attn1) -- ($(attn1) + (0, -3)$);
    
    \draw[thick, ->, line width=\lw] ($(attn1) + (0, -5)$) -- (add);
    \draw[thick, ->, line width=\lw] ($(x) + (3, -1)$) --  ($(x) + (13, -1)$) |- (add);
    
    % draw connections
    \draw[thick, ->, line width=\lw] (add) -- ($(add) + (-7, 0)$) |- (add1);
    \draw[thick, ->, line width=\lw] (add) -- ($(add) + (0, -3)$);
    \draw[thick, ->, line width=\lw] ($(add) + (0, -9)$) -- ($(add) + (0, -11)$);
    \draw[thick, ->, line width=\lw] ($(add1) + (0, -1)$) -- ($(add1) + (0, -2.5)$);
    
    % decoration
    \draw [decorate,decoration={calligraphic brace,amplitude=25pt,raise=8pt, mirror},yshift=0pt, line width=2*\lw]
($(x)+(-8, 0)$) -- ($(x)+(-8, -23)$) node [black,midway,xshift=-2.25cm, rotate=90] {\fontsize{35}{20}\selectfont {\bf \dextra-aware Single-head Attention}};

    \draw [decorate,decoration={calligraphic brace,amplitude=25pt,raise=8pt, mirror},yshift=0pt, line width=2*\lw]
($(x)+(-8, -23.2)$) -- ($(x)+(-8, -37)$) node [black,midway,xshift=-2.25cm, rotate=90] {\fontsize{35}{20}\selectfont {\bf Light-weight FFN}};
    
    \node [] at ($(x) + (17, 0)$) {\scalebox{5}{\textcolor{red}{Depth}}};
     \node [] at ($(x) + (17, -3)$) {\scalebox{5}{\textcolor{red}{$N^b$}}};
    \node [] at ($(x) + (17, -10)$) {\scalebox{5}{\textcolor{red}{1}}};
    \node [] at ($(x) + (17, -19)$) {\scalebox{5}{\textcolor{red}{1}}};
    \node [] at ($(x) + (17, -27)$) {\scalebox{5}{\textcolor{red}{1}}};
    \node [] at ($(x) + (17, -32)$) {\scalebox{5}{\textcolor{red}{1}}};
    
    \end{tikzpicture}
}

==> tikz/overview.tikz <==
\newcommand\lw{0.75mm}
\newcommand\rishift{5}
\tikzset{>=triangle 45}

\tikzstyle{node_box} = [rectangle,  fill=white, font=\fontsize{25}{25}\selectfont, rounded corners=0.5mm, line width=\lw, align=center]

\tikzstyle{enode} = [rectangle, draw, line width=\lw, minimum height=2.25cm, text width=4.5cm, align=center, rounded corners=0.5mm, minimum width=4.5cm, font=\fontsize{25}{25}\selectfont,]


\tikzset{%
  do path picture/.style={%
    path picture={%
      \pgfpointdiff{\pgfpointanchor{path picture bounding box}{south west}}%
        {\pgfpointanchor{path picture bounding box}{north east}}%
      \pgfgetlastxy\x\y%
      \tikzset{x=\x/2,y=\y/2}%
      #1
    }
  },
  sin wave/.style={do path picture={    
    \draw [line cap=round] (-3/4,0)
      sin (-3/8,1/2) cos (0,0) sin (3/8,-1/2) cos (3/4,0);
  }},
  cross/.style={do path picture={    
    \draw [line cap=round] (-1,-1) -- (1,1) (-1,1) -- (1,-1);
  }},
  plus/.style={do path picture={    
    \draw [line cap=round] (-3/4,0) -- (3/4,0) (0,-3/4) -- (0,3/4);
  }},
  shuffle/.style={do path picture={    
    \draw [->, line cap=round, color=orange, line width=2*\lw] (1, 0.5) -- (0.4,0.5) -- (0.0,-0.5) -- (-1, -0.5);
    \draw [->, line cap=round, color=orange, line width=2*\lw] (1, -0.5) -- (0.4, -0.5) -- (0.0, 0.5) -- (-1, 0.5);
  }},
  concat/.style={do path picture={    
    \draw [line cap=round] (-0.25, -0.75) -- (-0.25, 0.75) (0.25, 0.75) -- (0.25, -0.75);
  }},
}

\tikzset{%
  every neuron/.style={
    circle,
    draw,
    minimum size=1cm,
    line width=\lw
  },
  neuron missing/.style={
    draw=none, 
    scale=4,
    text height=0.333cm,
    execute at begin node=\color{black}$\vdots$
  },
}


\definecolor{mygreen}{RGB}{51,160,44}

\newcommand{\overview}{
    \begin{tikzpicture}[block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\fontsize{35}{60}\selectfont}]

	\node[node_box, line width=0cm] (inpA) at (-2-5, 0.5) {Input};
	\node[node_box, draw, fill=black!10, minimum width=3cm, minimum height=2cm, text width=2cm] (L1) at (-2-5, -2) {Emb. Layer};
	\node[node_box, draw, fill=black!15, minimum width=3cm, minimum height=2cm] (L2) at (-2-5, -5) {Block 1};
	\node[node_box, draw, fill=black!20, minimum width=3cm, minimum height=3cm] (L3) at (-2-5, -8.5) {Block 2};
	\node[node_box, draw, fill=black!25, minimum width=4cm, minimum height=4cm] (L4) at (-2-5, -13) {Block 3};	
	\node[node_box, draw, fill=black!25, minimum width=5cm, minimum height=5cm] (L5) at (-2-5, -19) {Block 4};	
	\node[node_box, draw, fill=black!25, minimum width=6cm, minimum height=6cm] (L6) at (-2-5, -26) {Block 5};	
	\node[node_box, line width=0cm] (out) at (-2-5, -30.5) {Output};
	
	% draw connections
	\draw [->, thick, line width=\lw] (inpA) -- (L1);
	\draw [->, thick, line width=\lw] (L1) -- (L2);
	\draw [->, thick, line width=\lw] (L2) -- (L3);
	\draw [->, thick, line width=\lw] (L3) -- (L4);
	\draw [->, thick, line width=\lw] (L4) -- (L5);
	\draw [->, thick, line width=\lw] (L5) -- (L6);
	\draw [->, thick, line width=\lw] (L6) -- (out);
	
	% draw a box
	\node [above=0.25cm of inpA] (b1) {};
	\node [left=2cm of b1] (b11) {};
     \node [right=2cm of b1] (b12) {};
     \node [below=0.15cm of L1] (b2) {};
     \node [left=2cm of b2] (b21) {};
     \node [right=2cm of b2] (b22) {};
     \draw [-, thick, line width=0.125cm, color=orange, dotted] (b11) -- (b21) -- (b22) --(b12) -- (b11);
     
     % draw a box around layer 4
	\node [above=0.6cm of L5] (bl1) {};
	\node [left=3cm of bl1] (bl11) {};
     \node [right=3cm of bl1] (bl12) {};
     \node [below=0.6cm of L5] (bl2) {};
     \node [left=3cm of bl2] (bl21) {};
     \node [right=3cm of bl2] (bl22) {};
     \draw [-, thick, line width=0.125cm, color=red, dotted] (bl11) -- (bl12) -- (bl22) --(bl21) -- (bl11);
	
	
	% draw the self attention unit
	\node [node_box, line width=0cm] (inp) at (10, 2) {Input};
    \node[enode, fill=red!20, below=1cm of inp] (emb) {Look-up Table};
	\node[enode, fill=green!20, below=1cm of emb] (emb-r) {\textbf{\dextra}};    
	
	\node [circle, draw, plus, line width=\lw, minimum size=1.5cm, below=1cm of emb-r] (emb-add) {};
	\node [below=1cm of emb-add] (emb-add-temp) {};
	
	\node [circle, draw, sin wave, line width=\lw, minimum size=1.5cm, left=3cm of emb-add] (emb-p) {}; % posistional embedding
	
	\node [node_box, below=0.01cm of emb-p, text width=4cm] {\fontsize{22}{22}\selectfont Positional Encoding};
	
	% draw connections
	\draw [->, thick, line width=\lw] (inp) -- (emb);
	\draw [->, thick, line width=\lw] (emb) -- (emb-r);
	\draw [->, thick, line width=\lw] (emb-r) -- (emb-add);
    \draw [->, thick, line width=\lw] (emb-p) -- (emb-add);
    \draw [->, thick, line width=\lw] (emb-add) -- (emb-add-temp);
    
    
    % draw the attention unit
	  \node[enode, fill=green!20] at (10, -15) (attn-red) {\textbf{\dextra}}; 
	  \node[left=1cm of attn-red] (temp) {};
	  \node[above=0.01cm of temp] {\fontsize{25}{10}\selectfont $N^{L_i}$};
	  \node[below=0.01cm of temp] {\fontsize{25}{10}\selectfont $m_w^{L_i}$};
	  
	  % draw box around ReDeFINE unit
	  \node [above=0.5cm of attn-red] (t-red) {};
	  \node [left=4.5cm of t-red] (t-red1) {};
	  \node [right=2.5cm of t-red] (t-red2) {};
	  \node [below=3cm of t-red2] (t-red3) {};
	  \node [below=3cm of t-red1] (t-red4) {};
	  \draw [-, thick, line width=0.125cm, color=blue, dashed] (t-red1) -- (t-red2) -- (t-red3) -- (t-red4) -- (t-red1);
	  
      \node[enode, fill=orange!40, below=1.75cm of attn-red] (attn-attn) {Single-head Attention};
      \node[enode, fill=yellow!40, below=1cm of attn-attn] (attn-norm) {Add \& Norm};
      \node[enode, fill=cyan!40, below=1.5cm of attn-norm] (attn-ffn) {Light-weight FFN};
      \node[enode, fill=yellow!40, below=1cm of attn-ffn] (attn-norm1) {Add \& Norm};
      \node[below=1cm of attn-norm1] (attn-out) { };
      
      
     % draw connections
     \draw [->, thick, line width=\lw] (10, -12) -- (attn-red);
     \draw [->, thick, line width=\lw] (attn-red) -- (attn-attn);
     \draw [->, thick, line width=\lw] (attn-attn) -- (attn-norm);
     \draw [->, thick, line width=\lw] (attn-norm) -- (attn-ffn);
     \draw [->, thick, line width=\lw] (attn-ffn) -- (attn-norm1);
	  \draw [->, thick, line width=\lw] (attn-norm1) -- (attn-out);   
     
     
     \draw [rounded corners, ->, thick, line width=\lw] (10, -17) -- (12, -17) -- (12, -18);
     \draw [rounded corners, ->, thick, line width=\lw] (10, -17) -- (8, -17) -- (8, -18);
     \draw [rounded corners, ->, thick, line width=\lw] (10, -12.9) -- (4, -12.9) |- (attn-norm);
     \draw [rounded corners, ->, thick, line width=\lw] (10, -24) -- (4, -24) |- (attn-norm1);
     
     % draw box around Emb
     \node [above=0.125cm of inp] (ta) {};
     \node [left=6.5cm of ta] (tb) {};
     \node [right=3.5cm of ta] (tb1) {};
     \node [below=1.8cm of emb-add] (ta1) {};
     \node [left=6.5cm of ta1] (tb11) {};
     \node [right=3.5cm of ta1] (tb12) {};
     
      % draw box around Attn
     \node [above=1.35cm of attn-red] (at1) {};
     \node [left=6.5cm of at1] (at11) {};
     \node [right=3.5cm of at1] (at12) {};
     \node [below=0.001cm of attn-out] (at2) {};
     \node [left=6.5cm of at2] (at21) {};
     \node [right=3.5cm of at2] (at22) {};
     
     \draw [-, thick, line width=0.125cm, color=orange, dotted] (tb) -- (tb1) --(tb12) --(tb11) --(tb);
     
     \draw [-, thick, line width=0.125cm, color=red, dotted] (at11) -- (at12) --(at22) --(at21) --(at11);
     
     \draw [-, thick, line width=0.125cm, color=orange, dotted] (b12) -- (tb);
     \draw [-, thick, line width=0.125cm, color=orange, dotted] (b22) -- (tb11);
     
     \draw [-, thick, line width=0.125cm, color=red, dotted] (bl12) -- (at11);
     \draw [-, thick, line width=0.125cm, color=red, dotted] (bl22) -- (at21);
    
     
     
     %draw the redefine structure        
        \foreach \m/\l [count=\y] in {1,...,6}
            \node [every neuron/.try, neuron \m/.try, fill=red] (inp1-\m) at (20+\y+1+5, 0) {};
            
        \foreach \m/\l [count=\y] in {1,...,4}
            \node [every neuron/.try, neuron \m/.try, fill=green] (out1-\m) at (21+\y+1+5, -2.5) {};
            
        % Draw connections
        \foreach \i in {1,...,6}
            \foreach \j in {1,...,4}
                \draw [->, color=black!80, line width=\lw] (inp1-\i.south) -- (out1-\j.north);
                
        % draw input mixer
        \node [rectangle, draw, shuffle, line width=\lw, minimum width=2cm, minimum height=2cm, rotate=-90] at (23.5+1+5, -5) (shuff1) {};
       
        
        \foreach \m/\l [count=\y] in {1,...,10}
        	\ifthenelse{\m=4 \OR \m=5 \OR \m=9 \OR \m=10}{
	            \node [every neuron/.try, neuron \m/.try, fill=green] (inp2-\m) at (18+\y+1+5, -7.5) {};
	            }{
	            \node [every neuron/.try, neuron \m/.try, fill=red] (inp2-\m) at (18+\y+1+5, -7.5) {};
	            };
	            
	    \foreach \m/\l [count=\y] in {1,...,12}
	    	\ifthenelse{\m<7}{
            	\node [every neuron/.try, neuron \m/.try, fill=blue!80] (out2-\m) at (20+\y+3, -10) {};
           	}{
           		\node [every neuron/.try, neuron \m/.try, fill=blue!20] (out2-\m) at (20+\y+3, -10) {};
           	};
            
        % draw connections
    	\foreach \i in {1,...,5}
            \foreach \j in {1,...,6}
                \draw [->, color=black!80, line width=\lw] (inp2-\i.south) -- (out2-\j.north);
                
        \foreach \i in {6,...,10}
            \foreach \j in {7,...,12}
                \draw [->, color=black!80, line width=\lw] (inp2-\i.south) -- (out2-\j.north);
                
        \node [rectangle, draw, shuffle, line width=\lw, minimum width=2cm, minimum height=2cm, rotate=-90] at (23.5+1+5, -12.5) (shuff2) {};
        
        \foreach \m/\l [count=\y] in {1,...,18}
        	\ifthenelse{\m=1 \OR \m=2 \OR \m=3 \OR \m=11 \OR \m=12 \OR \m=10}{
            	\node [every neuron/.try, neuron \m/.try, fill=red] (inp3-\m) at (19+\y-2+3, -15) {};
            }{
            	\pgfmathparse{mod(\m, 2) ? 0 : 1}
                \edef\out{\pgfmathresult}
                \ifnum\out=1
	            	\node [every neuron/.try, neuron \m/.try, fill=blue] (inp3-\m) at (19+\y-2+3, -15) {};
	            \else
	            	\node [every neuron/.try, neuron \m/.try, fill=blue!20] (inp3-\m) at (19+\y-2+3, -15) {};
	           	\fi;
            };
            
            
         \foreach \m/\l [count=\y] in {1,...,6}
	    	\ifthenelse{\m<4}{
            	\node [every neuron/.try, neuron \m/.try, fill=lime] (out3-\m) at (20+\y+6, -17.5) {};
           	}{
           		\node [every neuron/.try, neuron \m/.try, fill=yellow] (out3-\m) at (20+\y+6, -17.5) {};
           	};
           	
         % draw connections
    	\foreach \i in {1,...,9}
            \foreach \j in {1,...,3}
                \draw [->, color=black!80, line width=\lw] (inp3-\i.south) -- (out3-\j.north);
                
        \foreach \i in {10,...,18}
            \foreach \j in {4,...,6}
                \draw [->, color=black!80, line width=\lw] (inp3-\i.south) -- (out3-\j.north);
            
         \node [circle, draw, concat, line width=\lw, minimum size=2cm] at (23.5+1+5, -20) (shuff3) {};
         
         
         \foreach \m/\l [count=\y] in {1,...,12}
        	\ifthenelse{\m<7}{
            	\node [every neuron/.try, neuron \m/.try, fill=red] (inp4-\m) at (20+\y+3, -22.5) {};
            }{
            	\pgfmathparse{\m < 10 ? 0 : 1}
                \edef\out{\pgfmathresult}
                \ifnum\out=0
	            	\node [every neuron/.try, neuron \m/.try, fill=lime] (inp4-\m) at (20+\y+3, -22.5) {};
	            \else
	            	\node [every neuron/.try, neuron \m/.try, fill=yellow] (inp4-\m) at (20+\y+3, -22.5) {};
	           	\fi;
            };
            
            
         \foreach \m/\l [count=\y] in {1,...,4}
            \node [every neuron/.try, neuron \m/.try, fill=orange] (out4-\m) at (20+\y+2+5, -25) {};
            
            
         % draw connections
         \foreach \i in {1,...,12}
            \foreach \j in {1,...,4}
                \draw [->, color=black!80, line width=\lw] (inp4-\i.south) -- (out4-\j.north);
                
                
                
         % draw input mixer connections
         % draw connections
        \draw [->, thick, line width=\lw] (inp1-6) -- (27+7+5, 0) |- (shuff1);
        \draw [->, thick, line width=\lw] (inp1-6) -- (27+7+5, 0) |- (shuff2);
        \draw [->, thick, line width=\lw] (inp1-6) -- (27+7+5, 0) |- (shuff3);
        \draw [->, thick, line width=\lw] (23.5+3-2+5, -3) -- (shuff1);
        \draw [->, thick, line width=\lw] (shuff1) -- (23.5+3-2+5, -7);
        \draw [->, thick, line width=\lw] (23.5+3-2+5, -10.5) -- (shuff2);
        \draw [->, thick, line width=\lw] (shuff2) -- (23.5+3-2+5, -14.5);
        
        \draw [->, thick, line width=\lw] (23.5+3-2+5, -18) -- (shuff3);
        \draw [->, thick, line width=\lw] (shuff3) -- (23.5+3-2+5, -22);
        
        % draw the box
        \node [above=0.25cm of inp1-3] (b31) {};
     	\node [left=9cm of b31] (b311) {};
     	\node [right=11cm of b31] (b312) {};
     	\node [below=0.25cm of out4-2] (b32) {};
     	\node [left=9cm of b32] (b321) {};
     	\node [right=11cm of b32] (b322) {};
     	
     	\draw [-, thick, line width=0.125cm, color=blue, dashed] (b311) -- (b312) -- (b322) -- (b321) -- (b311);
     	%
     	\draw [-, thick, line width=0.125cm, color=blue, dashed] (t-red2) -- (b311);
     	\draw [-, thick, line width=0.125cm, color=blue, dashed] (t-red3) -- (b321);
        
            
        \node [rectangle, rotate=-90, draw, shuffle, line width=\lw, minimum width=2cm, minimum height=2cm, label={[label distance=0.5cm]north:{\fontsize{25}{50}\selectfont Shuffle output \&  Mix input}}] at (19-2+5, -28.25) (shuff4) {};
        \node [circle, draw, concat, line width=\lw, minimum size=1.25cm, label={[label distance=0.5cm]right:{\fontsize{25}{25}\selectfont Concatenate}}] at (17+5, -30.5) (con) {};
        \node [circle, draw, plus, line width=\lw, minimum size=1.25cm, label={[label distance=0.5cm]right:{\fontsize{25}{25}\selectfont Element-wise addition}}, right=5.5cm of con] (con) {};
        
        \node [above=1.25cm of shuff4] (b31) {};
     	\node [left=2.5cm of b31] (b311) {};
     	\node [right=15cm of b31] (b312) {};
     	\node [below=0.1cm of con] (b32) {};
     	\node [below=4.5cm of b311] (b321) {};
     	\node [below=4.5cm of b312] (b322) {};
        
        \draw [-, thick, line width=0.125cm, rounded corners] (b311.east) -- (b312.west) -- (b322.west) -- (b321.east) -- (b311.east);

	\end{tikzpicture}
}

==> tikz/scaling.tikz <==
\newcommand\lw{1.25mm}
\tikzset{>=triangle 45}


%'Transformer-base': {215, 25, 28},
%        'ReDeFINE': {44, 123, 182}

\definecolor{tam}{RGB}{215, 25, 28} %{251,128,114}
\definecolor{ram}{RGB}{44, 123, 182}%227,26,28}

\definecolor{cyanmy}{RGB}{0, 255, 255}
\definecolor{redmat}{RGB}{229, 0, 0}

\tikzstyle{ramp1} = [regular polygon, regular polygon sides=6, draw, fill=ram, line width=\lw, inner sep=8,outer sep=0, rotate=90]
\tikzstyle{tamp} = [rectangle, draw, line width=\lw, fill=tam]
\tikzstyle{ramp} = [rectangle, draw, line width=\lw, fill=gray]
\tikzstyle{labn} = [rectangle, fill=white, font=\fontsize{35}{50}\selectfont, line width=\lw]

\newcommand{\scaling}{
    \begin{tikzpicture}
    
    \node[labn] (tamlabel) at (0, 0) {\textcolor{black}{\textbf{Uniform}}};
	\node[labn, right=2.5cm of tamlabel] (ramlabel) {\textbf{Block-wise}};
	
	\node[labn, below=0.75cm of tamlabel] (inp0) {Input};
	
	\node [ramp, minimum width=3cm, minimum height=3cm, below=1cm of inp0, fill=redmat] (block00) { };
	\node [ramp, minimum width=3cm, minimum height=3cm, below=1cm of block00, fill=redmat] (block01) { };
	\node [ramp, minimum width=3cm, minimum height=3cm, below=1cm of block01, fill=redmat] (block02) { };
	\node[labn, below=1cm of block02] (out0) {Output};
	
	\draw [->, thick, line width=\lw] (inp0) -- (block00);
	\draw [->, thick, line width=\lw] (block00) -- (block01);
	\draw [->, thick, dashed, line width=\lw] (block01) -- (block02);
	\draw [->, thick, line width=\lw] (block02) -- (out0);
	
	
	
	\node[labn, right=5.15cm of inp0] (inp1) {Input};
	
	\node [ramp, minimum width=1cm, minimum height=1cm, right=6cm of block00, fill=cyanmy] (block10) { };
	\node [ramp, minimum width=2cm, minimum height=2cm, right=5.5cm of block01, fill=cyanmy] (block11) { };
	\node [ramp, minimum width=3cm, minimum height=3cm, right=5cm of block02, fill=cyanmy] (block12) { };
	\node[labn, right=4.5cm of out0] (out1) {Output};
	
	\draw [->, thick, line width=\lw] (inp1) -- (block10);
	\draw [->, thick, line width=\lw] (block10) -- (block11);
	\draw [->, thick, dashed, line width=\lw] (block11) -- (block12);
	\draw [->, thick, line width=\lw] (block12) -- (out1);
	
	% draw boxes
	\node[labn, above=0.125cm of inp0] (d1) {};
	\node[labn, left=2.5cm of d1] (d11) {};
	\node[labn, right=2.5cm of d1] (d12) {};
	
	\node[labn, below=0.125cm of out0] (d2) {};
	\node[labn, left=2.5cm of d2] (d21) {};
	\node[labn, right=2.5cm of d2] (d22) {};
	
	\draw [-, thick, line width=\lw, rounded corners] (d11.north) -- (d12.north) -- (d22.north) -- (d21.north) -- (d11.north) -- (d1.north);
	
	% draw boxes
	\node[labn, above=0.125cm of inp1] (d1) {};
	\node[labn, left=2.5cm of d1] (d11) {};
	\node[labn, right=2.5cm of d1] (d12) {};
	
	\node[labn, below=0.25cm of out1] (d2) {};
	\node[labn, left=2.5cm of d2] (d21) {};
	\node[labn, right=2.5cm of d2] (d22) {};
	
	\draw [-, thick, line width=\lw, rounded corners] (d11.north) -- (d12.north) -- (d22.north) -- (d21.north) -- (d11.north) -- (d1.north);
	
    
   	\end{tikzpicture}
}  
